Evolutionary Models for the Remnant of the Merger of Two Carbon-Oxygen Core White Dwarfs

We construct evolutionary models of the remnant of the merger of two carbon-oxygen (CO) core white dwarfs (WDs). With total masses in the range $1-2 {\rm M_\odot}$, these remnants may either leave behind a single massive WD or undergo a merger-induced collapse to a neutron star (NS). On the way to their final fate, these objects generally experience a $\sim 10$ kyr luminous giant phase, which may be extended if sufficient helium remains to set up a stable shell-burning configuration. The uncertain, but likely significant, mass loss rate during this phase influences the final remnant mass and fate (WD or NS). We find that the initial CO core composition of the WD is converted to oxygen-neon (ONe) in remnants with final masses $\gtrsim 1.05 {\rm M_\odot}$. This implies that the CO core / ONe core transition in single WDs formed via mergers occurs at a similar mass as in WDs descended from single stars, and thus that WD-WD mergers do not naturally provide a route to producing ultra-massive CO-core WDs. As the remnant contracts towards a compact configuration, it experiences a "bottleneck" that sets the characteristic total angular momentum that can be retained. This limit predicts single WDs formed from WD-WD mergers have rotational periods of $\approx 10-20$ min on the WD cooling track. Similarly, it predicts remnants that collapse can form NSs with rotational periods $\sim 10$ ms.

==> report.txt <==
In this paper, Josiah Schwab presents the detailed evolutionary models of the remnant of the merger of two CO white dwards. This is an important topic of current interest, both from an observational point of view (what do systems in this phase look like?) and what is their final fate (a thermonuclear explosion or core collapse), which is a particularly controversial topic.

The author is well established in this field and this shows as the paper is of a very high scientific standard throughout and the results are important and very publishable. So, there is no doubt that this paper should be published, in fact mostly in the current form.

I do have a few points which I think the author needs to address. The first one is one of proper credit. The original paper on this topic is Yoon et al. (2007) which is only mentioned much later in the paper. This was the first paper to map the results of hydrodynamical simulations and mapped these properly into a stellar evolution code, something the next paper on the topic (Shen et al. 2012) was not able to do correctly, leading to rather different results. Schwab refers in the later part to this paper as "a pioneering paper", but then quite puzzlingly completely miscites the paper. He claims that "they assume long timescale angular momentum transport"; that is not really true, the paper explicitly varies the viscous timescale to examine under what conditions carbon ignition is off-centre, but it also includes much shorter timescale where this does not happen. While the timescale may not be as short as in Schwab et al. (2012), it still covers that regime. This miscitation is quite puzzling, considering how well the author seems to be on top of the literature, but definitely needs to be corrected.

More scientifically, one key aspect in this modeling is how well the post-dynamical (and post-viscous) simulation is mapped into the subsequent stellar (Mesa) calculation, something where, e.g., the models in Shen et al. (2012) are not adequate. This ultimately depends on how well the entropy profile (and ultimately also the angular-momentum profile) are mapped into Mesa. I am slightly puzzled here why the author says "We do not know the precise entropy to target". I would have thought that would come directly out of the calculations. A little later the authors says that he uses an ad hoc relationship designed to reproduce the M_tot - T_peak relation (in Figure 1). It is not obvious to me whether that is really the right thing to do; but why can he not use actual entropies from his calculations? Because he doesn't have enough models for that? And would that not be a better approach? This may well be discussed in Schwab et al. (2012), but a *brief* discussion of the actual issues (not having the reader guess) would be appropriate. In this context, I suggest that in Figure 2 the author also plots these curves for the Dan et al. (2011) calculation the results are based on. This would directly show the importance of the viscous phase the author has demonstrated to be important in the past and would let the reader evaluate this.

I am a bit puzzled by the discussion of thermal timescales on page 6. The author claims that the KH timescale (GM^2/R) *underestimates* the true thermal timescale. Usually it is the opposite as the relevant thermal timescales (e.g. of the envelope) tend to be shorter than that. From footnote 4 it becomes clear that the author thinks that the relevant timescale is the thermal timescale of the core, where he sets the specific thermal energy equal to GM/R_c (the author uses R, but should really use R_c, i.e. core radius). However, this assumes the virial theorem for regions supported by *thermal* pressure. This is obviously not correct for a *degenerate* core where the thermal energy is generally much smaller than gravitational potential energy, ultimately going to zero. So, this argument is unphysical. It is true that there is a transition region where such an argument could be used, but I would guess that the relevant radius is at least two orders of magnitude bigger than R_c. The author should know what the actual timecale is from his calculations. In any case, this needs to be corrected.

Figure 15 is a very useful figure to present the big picture. But it would be even more useful if it indicated the relevant timescales for the different phases. Actually, I think that is essential information that is currently missing. Please add!

I believe that these are fairly easy comments for the author to address, and then I think it would be a very nice paper.

